Enabling discovery of gravitationally lensed explosive transients: a new method to build an all-sky watch-list of groups and clusters of galaxies

Cross-referencing a watchlist of galaxy groups and clusters with transient detections from real-time streams of wide-field survey data is a promising method for discovering gravitationally lensed explosive transients including supernovae, kilonovae, gravitational waves and gamma-ray bursts in the next ten years. However, currently there exists no catalogue of objects with both sufficient angular extent and depth to adequately perform such a search. In this study, we develop a cluster-finding method capable of creating an all-sky list of galaxy group- and cluster-scale objects out to $z\simeq1$ based on their lens-plane properties and using only existing data from wide-field infrared surveys such as VHS and UHS, and all-sky \textit{WISE} data. In testing this method, we recover 91 per cent of a sample containing known and candidate lensing objects with Einstein radii of $\theta_E \geq 5\arcsec$. We also search the surrounding regions of this test sample for other groups and clusters using our method and verify the existence of any significant findings by visual inspection, deriving estimates of the false positive rate that are as low as 6 per cent. The method is also tested on simulated Rubin data from their DP0 programme, which yields complementary results of a good recovery rate of $\gtrsim 80$ per cent for $M_{200}\geq7\times10^{13}$M$_\odot$ clusters and with no false positives produced in our test region. Importantly, our method is positioned to create a watchlist in advance of Rubin's LSST, as it utilises only existing data, therefore enabling the discovery of lensed transients early within the survey's lifetime.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> cluster finding revision (clean)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
